Granite Vision: a lightweight, open-source multimodal model for enterprise Intelligence

We introduce Granite Vision, a lightweight large language model with vision capabilities, specifically designed to excel in enterprise use cases, particularly in visual document understanding. Our model is trained on a comprehensive instruction-following dataset, including document-related tasks, such as content extraction from tables, charts, diagrams, sketches, and infographics, as well as general image tasks. The architecture of Granite Vision is centered around visual modality alignment with a decoder-only, 2 billion parameter Granite large language model. Additionally, we introduce a dedicated safety classification approach in test-time that leverages a sparse set of attention vectors to identify potential harmful inputs. Despite its lightweight architecture, Granite Vision achieves strong results in standard benchmarks related to visual document understanding, as well as on the LiveXiv benchmark, which is designed to avoid test set contamination by using a constantly updated corpus of recently published Arxiv papers. We are releasing the model under the Apache-2 license, allowing for both research and commercial use, while offering complete visibility into the training data and other relevant details. See https://huggingface.co/ibm-granite/ for model weights.

==> extraction_results.csv <==
model,params,sizegroup,open,aiTwodXexactXmatchXflexibleXextract,aiTwodXfalseXexactXmatchXflexibleXextract,aiTwodXfixedXexactXmatchXflexibleXextract,aiTwodXtrueXexactXmatchXflexibleXextract,chartTwotableXteds,chartTwotableXtedsXhtml,chartTwotableXtedsXjson,chartTwotableXtedsXmd,chartTwotableXplantedXteds,chartqaXrelaxedXaugmentedXsplit,chartqaXrelaxedXhumanXsplit,chartqaXrelaxedXoverall,chartqaXextractionXteds,chartqaXextractionXtedsXhtml,chartqaXextractionXtedsXmd,cmmmuXvalXcmmmuXacc,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXOne,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXTwo,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXThree,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXFour,cocoTwoZeroOneSevenXcapXvalXcocoXcider,cocoTwoZeroOneSevenXcapXvalXcocoXmeteor,cocoTwoZeroOneSevenXcapXvalXcocoXrougeXl,docvqaXvalXanls,fintabnetXteds,flickrThreeZerokXtestXflickrXbleuXOne,flickrThreeZerokXtestXflickrXbleuXTwo,flickrThreeZerokXtestXflickrXbleuXThree,flickrThreeZerokXtestXflickrXbleuXFour,flickrThreeZerokXtestXflickrXcider,flickrThreeZerokXtestXflickrXmeteor,flickrThreeZerokXtestXflickrXrougeXl,gqaXexactXmatch,infovqaXvalXanls,kvpOneZerokXkvpXtext,livexivXtqaXmmXliveXbench,livexivXvqaXmmXliveXbench,mmbenchXcnXdevXgptXevalXscore,mmbenchXenXdevXgptXevalXscore,mmeXmmeXcognitionXscore,mmeXmmeXperceptionXscore,mmeXmmeXpercetionXscore,mmmuXvalXmmmuXacc,mmmuXvalXsubmission,nocapsXvalXnocapsXbleuXOne,nocapsXvalXnocapsXbleuXTwo,nocapsXvalXnocapsXbleuXThree,nocapsXvalXnocapsXbleuXFour,nocapsXvalXnocapsXcider,nocapsXvalXnocapsXmeteor,nocapsXvalXnocapsXrougeXl,ocrbenchXocrbenchXaccuracy,okXvqaXvalTwoZeroOneFourXexactXmatch,popeXpopeXaccuracy,popeXpopeXfOneXscore,popeXpopeXprecision,popeXpopeXrecall,popeXpopeXyesXratio,pubtablesXOneZeroZeroZeroXteds,qbenchTwoXdevXqbenchXacc,realworldqaXexactXmatchXflexibleXextract,refcocoXXbboxXvalXrefcocoXbleuXOne,refcocoXXbboxXvalXrefcocoXbleuXTwo,refcocoXXbboxXvalXrefcocoXbleuXThree,refcocoXXbboxXvalXrefcocoXbleuXFour,refcocoXXbboxXvalXrefcocoXcider,refcocoXXbboxXvalXrefcocoXmeteor,refcocoXXbboxXvalXrefcocoXrougeXl,refcocoXbboxXvalXrefcocoXbleuXOne,refcocoXbboxXvalXrefcocoXbleuXTwo,refcocoXbboxXvalXrefcocoXbleuXThree,refcocoXbboxXvalXrefcocoXbleuXFour,refcocoXbboxXvalXrefcocoXcider,refcocoXbboxXvalXrefcocoXmeteor,refcocoXbboxXvalXrefcocoXrougeXl,refcocogXbboxXvalXrefcocoXbleuXOne,refcocogXbboxXvalXrefcocoXbleuXTwo,refcocogXbboxXvalXrefcocoXbleuXThree,refcocogXbboxXvalXrefcocoXbleuXFour,refcocogXbboxXvalXrefcocoXcider,refcocogXbboxXvalXrefcocoXmeteor,refcocogXbboxXvalXrefcocoXrougeXl,screenspotXrecXtestXscreenspotXaccXZeroXOne,screenspotXrecXtestXscreenspotXaccXZeroXThree,screenspotXrecXtestXscreenspotXaccXZeroXFive,screenspotXrecXtestXscreenspotXaccXZeroXSeven,screenspotXrecXtestXscreenspotXcenterXacc,screenspotXrecXtestXscreenspotXiou,screenspotXregXtestXscreenspotXcider,seedbenchXseedXall,seedbenchXseedXimage,seedbenchXseedXvideo,stocksXteds,stocksXtedsXhtml,stocksXtedsXjson,stocksXtedsXmd,textcapsXvalXtextcapsXbleuXOne,textcapsXvalXtextcapsXbleuXTwo,textcapsXvalXtextcapsXbleuXThree,textcapsXvalXtextcapsXbleuXFour,textcapsXvalXtextcapsXcider,textcapsXvalXtextcapsXmeteor,textcapsXvalXtextcapsXrougeXl,textvqaXvalXexactXmatch,vizwizXvqaXvalXexactXmatch,vqavTwoXvalXexactXmatch,websrcXvalXwebsrcXsquadXfOne,mathvista,notes
%SmolVLM$^*$,256M,small,yes,-,-,0.74,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.28,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.5,-,-,-,0.36,
%SmolVLM$^*$,500M,small,yes,-,-,0.8,-,-,-,-,-,-,-,-,0.63,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.34,-,-,-,-,-,-,-,-,0.61,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,0.4,
Molmo-E,1B,small,yes,0.6,0.72,0.63,0.48,0.13,0.11,-,0.19,0.06,0.77,0.43,0.6,0.55,0.54,0.57,0.2,0.38,0.23,0.13,0.07,0.07,0.22,0.35,0.66,0.28,0.43,0.27,0.17,0.11,0.12,0.22,0.37,0.33,0.44,-,0.36,0.47,44.07,61.43,289.64,-,1209.73,0.32,-,0.49,0.32,0.2,0.12,0.11,0.24,0.4,0.65,0.4,0.69,0.86,0.83,0.89,0.5,0.28,-,0.55,0.02,0.01,0,0,0,0.04,0.03,0.02,0.01,0,0,0,0.04,0.03,0.06,0.02,0.01,0,0,0.07,0.09,-,-,-,-,0,-,0,0.54,0.69,0,0.05,0.07,-,0.07,0.4,0.24,0.15,0.09,0.14,0.22,0.33,0.62,0.49,0.57,0.68,-,molmo1B
%MM1.5$^*$,1B,small,no,-,-,0.59,-,-,-,-,-,-,-,-,0.67,-,-,-,-,-,-,-,-,-,-,-,0.81,-,-,-,-,-,-,-,-,-,0.5,-,-,-,-,-,-,-,-,0.36,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,from MM1.5 paper
%MM1.5-MoE$^*$,1B,small,no,-,-,0.67,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,0.41,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%InternVL2,2B,small,yes,-,-,0.74,-,0.36,0.31,-,0.49,0.14,0.92,0.58,0.75,-,-,-,0.34,0.64,0.47,0.32,0.22,0.79,0.27,0.51,0.87,-,0.67,0.49,0.35,0.24,0.64,0.25,0.5,0.6,0.58,-,0.38,0.51,67.35,72.68,381.43,-,1435.76,0.35,-,0.67,0.49,0.35,0.24,0.6,0.27,0.51,0.75,0.44,0.89,0.88,0.93,0.84,0.5,0.61,0.52,0.34,0.04,0.01,0,0,0,0.07,0.06,0.03,0.01,0,0,0,0.07,0.06,-,-,-,-,-,-,-,-,-,-,-,0,-,0,0.68,0.72,0.52,0.08,0.02,-,0.13,0.53,0.34,0.23,0.15,0.6,0.22,0.4,0.72,0.46,0.75,0.68,-,internvl2
%SmolVLM$^*$,2.2B,small,yes,-,-,0.84,-,-,-,-,-,-,-,-,0.72,-,-,-,-,-,-,-,-,-,-,-,0.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.38,-,-,-,-,-,-,-,-,0.65,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,0.44,
SmolVLM,2.2B,small,yes,-,-,0.84,-,-,-,-,-,-,-,-,0.72,0.07,0.02,0.12,-,-,-,-,-,-,-,-,0.8,0.18,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.38,-,-,-,-,-,-,-,-,0.65,-,-,-,-,-,-,0.32,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,0.44,
%MM1.5$^*$,3B,small,no,-,-,0.66,-,-,-,-,-,-,-,-,0.74,-,-,-,-,-,-,-,-,-,-,-,0.87,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,0.37,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%MM1.5-MoE$^*$,3B,small,no,-,-,0.7,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,0.43,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%Phi3v,4B,small,yes,0.77,0.9,0.79,0.6,0.09,0.07,-,0.13,0.1,0.95,0.68,0.81,0.8,0.74,0.86,0.27,0.71,0.54,0.4,0.29,1.04,0.29,0.55,0.87,0.28,0.73,0.56,0.41,0.31,0.77,0.26,0.53,0.65,0.55,-,0.48,0.61,58.33,73.71,336.79,-,1450.45,0.42,-,0.81,0.66,0.52,0.4,1.02,0.3,0.59,0.64,0.51,0.86,0.85,0.95,0.76,0.5,-,0.57,0.6,0.16,0.07,0.03,0.01,0.23,0.14,0.23,0.15,0.06,0.02,0.01,0.25,0.14,0.22,0.39,0.24,0.15,0.1,0.63,0.17,0.35,0.15,0.05,0.01,-,0.09,0.04,0.15,0.65,0.72,0.4,0.06,-,-,-,0.71,0.53,0.39,0.29,1.21,0.27,0.5,0.69,0.57,0.76,0.91,-,phi3v
Phi3.5v,4B,small,yes,0.78,-,0.79,0.59,0.06,-,-,-,-,0.95,0.69,0.82,0.59,0.4,0.77,0.19,0.7,0.53,0.39,0.28,1.01,0.28,0.54,0.88,0.28,0.71,0.54,0.4,0.29,0.74,0.26,0.53,0.65,0.61,-,0.51,0.63,65.64,75.43,415.36,-,1457.24,0.44,-,0.8,0.65,0.51,0.39,1,0.3,0.58,0.64,0.53,0.86,0.85,0.94,0.78,0.5,0.58,0.69,0.58,0.13,0.06,0.02,0.01,0.21,0.13,0.21,0.12,0.05,0.02,0.01,0.21,0.12,0.2,0.34,0.21,0.13,0.09,0.58,0.16,0.34,0.07,0.02,0,-,0.05,0.02,0.07,0.66,0.72,0.42,0.05,-,-,-,0.7,0.53,0.39,0.29,1.2,0.26,0.5,0.7,0.57,0.77,0.91,-,phi3.5v-instruct
%Qwen2VL,7B,mid,yes,0.8,0.91,0.82,0.67,0.29,0.02,-,0.49,0.22,0.92,0.71,0.82,0.47,0.66,0.28,0.4,0.68,0.52,0.38,0.27,0.97,0.28,0.53,0.95,0.42,0.7,0.54,0.4,0.3,0.77,0.27,0.53,0.62,0.77,-,-,0.67,77.84,78.95,630.36,-,1685.77,0.51,-,0.8,0.66,0.52,0.4,1.03,0.31,0.59,0.81,0.52,0.88,0.88,0.93,0.83,0.5,0.55,0.54,0.67,0.24,0.12,0.05,0.02,0.45,0.16,0.29,0.21,0.1,0.04,0.02,0.42,0.15,0.27,0.41,0.27,0.18,0.13,0.71,0.16,0.35,-,-,-,-,0,-,0,0.72,0.76,0.56,0.09,0.01,-,0.16,0.76,0.59,0.45,0.34,1.47,0.29,0.54,0.82,0.69,0.82,0.92,-,qwen2-vl-7B
Molmo-D,7B,mid,yes,0.77,0.89,0.79,0.63,0.21,-,-,-,0.12,0.64,0.51,0.58,0.62,0.62,0.62,0.29,0.36,0.22,0.13,0.07,0.03,0.23,0.34,0.73,0.25,0.41,0.26,0.17,0.11,0.05,0.24,0.36,0.47,0.52,-,0.51,0.61,72.94,72.25,370,-,1272.68,-,-,0.48,0.32,0.2,0.13,0.04,0.26,0.39,0.7,0.51,-,-,-,-,0.5,0.34,-,0.51,0.02,0.01,0,0,0,0.04,0.04,0.02,0.01,0,0,0,0.04,0.04,0.06,0.03,0.01,0.01,0,0.08,0.1,-,-,-,-,0,-,0,-,-,-,0.06,0.01,-,0.11,0.37,0.23,0.14,0.09,0.04,0.23,0.33,0.7,0.45,0.68,0.76,-,Molmo-7B-D-0924
Molmo-O,7B,mid,yes,0.75,0.86,0.77,0.61,0.26,0.23,-,0.36,0.13,0.77,0.41,0.59,0.6,0.6,0.6,0.23,0.41,0.26,0.16,0.09,0.08,0.24,0.38,0.7,0.15,0.46,0.3,0.2,0.13,0.12,0.24,0.4,0.24,0.5,-,0.46,0.6,45.27,68.04,327.14,-,1284.05,-,-,0.53,0.36,0.23,0.15,0.1,0.26,0.42,0.66,0.39,0,-,-,-,0.5,0.25,0.52,0.67,0.02,0.01,0,0,0,0.04,0.04,0.02,0.01,0,0,0,0.04,0.04,0.06,0.03,0.01,0.01,0,0.08,0.09,-,-,-,-,0,-,0,-,-,-,0.06,0.01,-,0.1,0.42,0.26,0.16,0.11,0.15,0.23,0.35,0.59,0.56,0.38,0.77,-,Molmo-7B-O-0924
%Llava-OV-QWEN2,7B,mid,yes,0.81,-,-,-,-,-,-,-,0.14,0.93,0.67,0.8,-,-,-,0.4,0.82,0.67,0.53,0.42,1.4,0.31,0.61,0.87,-,0.77,0.59,0.43,0.31,0.8,0.25,0.54,0.62,0.66,-,0.49,0.58,80.5,80.84,418.21,1581.7,-,0.49,-,0.75,0.59,0.45,0.34,0.88,0.29,0.55,0.62,0.61,0.89,0.88,0.95,0.82,0.5,0.49,0.74,0.66,0.13,0.04,0.02,0.01,0.15,0.11,0.16,0.13,0.04,0.01,0.01,0.15,0.1,0.16,0.4,0.23,0.14,0.09,0.57,0.15,0.33,-,-,-,-,0,-,0.16,-,-,-,-,-,-,-,0.74,0.56,0.42,0.32,1.37,0.28,0.52,0.76,0.6,-,-,-,llava-ov
%MM1.5$^*$,7B,mid,no,-,-,0.72,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,0.59,-,-,-,-,-,-,-,-,0.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%InternLM-XComposer2$^*$,7B,mid,yes,-,-,0.78,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.58,
%Cambrian-1$^*$,8B,mid,yes,-,-,0.73,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.43,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,0.64,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,
%Llama3.2$^*$,11B,mid,yes,-,-,0.91,-,-,-,-,-,-,-,-,0.83,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.51,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.75,-,0.51,
Pixtral,12B,mid,yes,0.78,0.92,0.8,0.61,0.17,-,-,-,0.14,0.93,0.74,0.83,0.92,0.92,0.93,-,0.63,0.45,0.31,0.21,0.76,0.28,0.5,0.91,0.48,0.63,0.46,0.33,0.23,0.59,0.25,0.49,0.59,0.56,0.41,0.61,0.75,72.08,77.41,408.93,-,1619.23,0.5,-,0.72,0.55,0.4,0.29,0.73,0.29,0.54,0.66,0.59,0.86,0.86,0.89,0.83,0.5,0.73,0.49,0.63,0.2,0.09,0.04,0.02,0.29,0.15,0.25,0.18,0.08,0.03,0.01,0.31,0.14,0.23,0.43,0.27,0.18,0.12,0.66,0.16,0.36,0.05,0.03,0,-,0.04,0.02,0.01,0.69,0.74,0.47,0.07,-,-,-,0.57,0.39,0.27,0.19,0.72,0.24,0.43,0.76,0.58,0.79,0.9,-,Pixtral-12B-2409
%Cambrian-1$^*$,13B,mid,yes,-,-,0.74,-,-,-,-,-,-,-,-,0.74,-,-,-,-,-,-,-,-,-,-,-,0.77,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.4,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,0.63,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.73,-,-,-,-,
%MM1.5$^*$,30B,large,no,-,-,0.77,-,-,-,-,-,-,-,-,0.83,-,-,-,-,-,-,-,-,-,-,-,0.91,-,-,-,-,-,-,-,-,-,0.67,-,-,-,-,-,-,-,-,0.47,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.79,-,-,-,-,from MM1.5 paper
Cambrian-1$^*$,34B,large,yes,-,-,0.8,-,-,-,-,-,-,-,-,0.76,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.5,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.77,-,-,-,-,
NNLM-D$^*$,72B,large,yes,-,-,0.94,-,-,-,-,-,-,-,-,0.86,-,-,-,-,-,-,-,-,-,-,-,0.92,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.82,-,0.85,-,-,from NVLM paper
Llava-OV$^*$,72B,large,yes,-,-,0.86,-,-,-,-,-,-,-,-,0.84,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,0.79,-,-,-,-,-,-,-,-,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.67,
Llama3.2$^*$,90B,large,yes,-,-,0.92,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,-,-,0.9,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.78,-,0.57,
Claude-Sonnet*,-,large,no,-,-,0.95,-,-,-,-,-,-,-,-,0.91,-,-,-,-,-,-,-,-,-,-,-,0.95,-,-,-,-,-,-,-,-,-,-,-,0.83,0.75,-,-,-,-,-,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.68,
Gemini-1.5-Pro$^*$,-,large,no,-,-,0.94,-,-,-,-,-,-,-,-,0.87,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,0.81,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.79,-,0.8,-,0.64,
GPT-4V$^*$,-,large,no,-,-,0.76,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,from MM1.5 paper
GPT-4o$^*$,-,large,no,-,-,0.84,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,-,-,0.54,0.6,-,-,-,-,-,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.75,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.69,from MM1.5 paper
%\rowcolor{green!20}Granite-Vision3.0,2B,small,yes,0.76,0.88,0.77,0.6,0.81,0.93,0.82,0.74,0.73,0.95,0.76,0.86,0.94,0.95,0.93,0.29,0.61,0.45,0.32,0.22,0.75,0.27,0.5,0.88,0.53,-,-,-,-,-,-,-,0.64,0.62,-,-,-,63.14,78.01,341.79,-,1453,0.35,-,0.72,0.56,0.42,0.31,0.79,0.29,0.54,0.75,0.57,0.89,0.88,0.95,0.82,0.5,0.46,0.52,0.64,0.22,0.11,0.05,0.02,0.41,0.15,0.28,0.22,0.1,0.05,0.02,0.5,0.14,0.28,0.42,0.26,0.17,0.12,0.65,0.15,0.34,0.53,0.21,0.06,0.01,0.53,0.17,1.09,-,-,-,0.44,0.35,0.45,0.49,0.73,0.55,0.42,0.31,1.37,0.28,0.52,0.76,0.64,-,-,-,llava-granite-3.0-all-unfiltered2bGranitev3-8
\rowcolor{green!20}Granite Vision,3B,small,yes,0.76,0.9,0.78,0.6,0.93,0.93,0.94,0.93,0.74,0.94,0.78,0.86,0.94,0.95,0.93,-,0.63,0.47,0.33,0.23,0.82,0.27,0.5,0.88,0.54,0.65,0.48,0.35,0.25,0.65,0.26,0.5,0.64,0.63,-,0.55,0.61,66.49,77.15,330,-,1409.72,0.35,-,0.71,0.55,0.42,0.3,0.77,0.28,0.53,0.75,0.57,0.89,0.88,0.95,0.82,0.5,0.7,-,0.65,0.23,0.11,0.05,0.02,0.41,0.15,0.28,0.22,0.11,0.05,0.02,0.49,0.14,0.28,0.43,0.27,0.17,0.12,0.67,0.16,0.35,0.47,0.18,0.05,0,0.42,0.14,0.53,-,-,-,0.44,0.35,0.45,0.49,0.73,0.55,0.42,0.31,1.36,0.28,0.52,0.76,0.64,0.81,0.9,-,llava-granite-3.1-2B-all-face-blurred-8
%llava-phi-anyres-siglip-multilayer-hrviews-finetune-mminstruct-cambrian-docmatix-onevision-docfm-blaunch-8,2B,small,yes,0.77,-,-,-,0.33,0.05,0,0.5,-,0.94,0.69,0.81,0.5,0.62,0.39,0.27,0.59,0.43,0.3,0.21,0.7,0.27,0.48,0.9,-,0.6,0.44,0.31,0.22,0.54,0.25,0.48,0.64,0.64,-,-,-,61.51,78.78,393.93,-,1429.39,0.41,-,0.7,0.53,0.39,0.29,0.72,0.27,0.52,0.73,0.6,0.89,0.88,0.97,0.8,0.5,-,0.59,0.65,0.04,0.01,0,0,0.05,0.07,0.09,0.03,0.01,0,0,0.06,0.07,0.09,0.08,0.04,0.02,0.01,0.08,0.11,0.15,0.47,0.19,0.06,0.01,0.41,0.15,1.25,0.63,0.63,-,0.07,0.12,-,0.08,0.72,0.53,0.4,0.29,1.29,0.27,0.51,0.78,0.6,0.82,0.76,-,llava-phi-anyres-siglip-multilayer-hrviews-finetune-mminstruct-cambrian-docmatix-onevision-docfm-blaunch-8

==> results.csv <==
model,params,sizegroup,open,aiTwodXexactXmatchXflexibleXextract,aiTwodXfalseXexactXmatchXflexibleXextract,aiTwodXfixedXexactXmatchXflexibleXextract,aiTwodXtrueXexactXmatchXflexibleXextract,chartTwotableXteds,chartTwotableXtedsXhtml,chartTwotableXtedsXjson,chartTwotableXtedsXmd,chartTwotableXplantedXteds,chartqaXrelaxedXaugmentedXsplit,chartqaXrelaxedXhumanXsplit,chartqaXrelaxedXoverall,chartqaXextractionXteds,chartqaXextractionXtedsXhtml,chartqaXextractionXtedsXmd,cmmmuXvalXcmmmuXacc,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXOne,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXTwo,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXThree,cocoTwoZeroOneSevenXcapXvalXcocoXbleuXFour,cocoTwoZeroOneSevenXcapXvalXcocoXcider,cocoTwoZeroOneSevenXcapXvalXcocoXmeteor,cocoTwoZeroOneSevenXcapXvalXcocoXrougeXl,docvqaXvalXanls,fintabnetXteds,flickrThreeZerokXtestXflickrXbleuXOne,flickrThreeZerokXtestXflickrXbleuXTwo,flickrThreeZerokXtestXflickrXbleuXThree,flickrThreeZerokXtestXflickrXbleuXFour,flickrThreeZerokXtestXflickrXcider,flickrThreeZerokXtestXflickrXmeteor,flickrThreeZerokXtestXflickrXrougeXl,gqaXexactXmatch,infovqaXvalXanls,kvpOneZerokXkvpXtext,livexivXtqaXmmXliveXbench,livexivXvqaXmmXliveXbench,mmbenchXcnXdevXgptXevalXscore,mmbenchXenXdevXgptXevalXscore,mmeXmmeXcognitionXscore,mmeXmmeXperceptionXscore,mmeXmmeXpercetionXscore,mmmuXvalXmmmuXacc,mmmuXvalXsubmission,nocapsXvalXnocapsXbleuXOne,nocapsXvalXnocapsXbleuXTwo,nocapsXvalXnocapsXbleuXThree,nocapsXvalXnocapsXbleuXFour,nocapsXvalXnocapsXcider,nocapsXvalXnocapsXmeteor,nocapsXvalXnocapsXrougeXl,ocrbenchXocrbenchXaccuracy,okXvqaXvalTwoZeroOneFourXexactXmatch,popeXpopeXaccuracy,popeXpopeXfOneXscore,popeXpopeXprecision,popeXpopeXrecall,popeXpopeXyesXratio,pubtablesXOneZeroZeroZeroXteds,qbenchTwoXdevXqbenchXacc,realworldqaXexactXmatchXflexibleXextract,refcocoXXbboxXvalXrefcocoXbleuXOne,refcocoXXbboxXvalXrefcocoXbleuXTwo,refcocoXXbboxXvalXrefcocoXbleuXThree,refcocoXXbboxXvalXrefcocoXbleuXFour,refcocoXXbboxXvalXrefcocoXcider,refcocoXXbboxXvalXrefcocoXmeteor,refcocoXXbboxXvalXrefcocoXrougeXl,refcocoXbboxXvalXrefcocoXbleuXOne,refcocoXbboxXvalXrefcocoXbleuXTwo,refcocoXbboxXvalXrefcocoXbleuXThree,refcocoXbboxXvalXrefcocoXbleuXFour,refcocoXbboxXvalXrefcocoXcider,refcocoXbboxXvalXrefcocoXmeteor,refcocoXbboxXvalXrefcocoXrougeXl,refcocogXbboxXvalXrefcocoXbleuXOne,refcocogXbboxXvalXrefcocoXbleuXTwo,refcocogXbboxXvalXrefcocoXbleuXThree,refcocogXbboxXvalXrefcocoXbleuXFour,refcocogXbboxXvalXrefcocoXcider,refcocogXbboxXvalXrefcocoXmeteor,refcocogXbboxXvalXrefcocoXrougeXl,screenspotXrecXtestXscreenspotXaccXZeroXOne,screenspotXrecXtestXscreenspotXaccXZeroXThree,screenspotXrecXtestXscreenspotXaccXZeroXFive,screenspotXrecXtestXscreenspotXaccXZeroXSeven,screenspotXrecXtestXscreenspotXcenterXacc,screenspotXrecXtestXscreenspotXiou,screenspotXregXtestXscreenspotXcider,seedbenchXseedXall,seedbenchXseedXimage,seedbenchXseedXvideo,stocksXteds,stocksXtedsXhtml,stocksXtedsXjson,stocksXtedsXmd,textcapsXvalXtextcapsXbleuXOne,textcapsXvalXtextcapsXbleuXTwo,textcapsXvalXtextcapsXbleuXThree,textcapsXvalXtextcapsXbleuXFour,textcapsXvalXtextcapsXcider,textcapsXvalXtextcapsXmeteor,textcapsXvalXtextcapsXrougeXl,textvqaXvalXexactXmatch,vizwizXvqaXvalXexactXmatch,vqavTwoXvalXexactXmatch,websrcXvalXwebsrcXsquadXfOne,mathvista,notes
%SmolVLM$^*$,256M,small,yes,-,-,0.74,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.28,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.5,-,-,-,0.36,
%SmolVLM$^*$,500M,small,yes,-,-,0.8,-,-,-,-,-,-,-,-,0.63,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.34,-,-,-,-,-,-,-,-,0.61,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,0.4,
Molmo-E,1B,small,yes,0.6,0.72,0.63,0.48,0.13,0.11,-,0.19,0.06,0.77,0.43,0.6,0.21,-,-,0.2,0.38,0.23,0.13,0.07,0.07,0.22,0.35,0.66,-,0.43,0.27,0.17,0.11,0.12,0.22,0.37,0.33,0.44,-,0.36,0.47,44.07,61.43,289.64,-,1209.73,0.32,-,0.49,0.32,0.2,0.12,0.11,0.24,0.4,0.65,0.4,0.69,0.86,0.83,0.89,0.5,-,-,0.55,0.02,0.01,0,0,0,0.04,0.03,0.02,0.01,0,0,0,0.04,0.03,0.06,0.02,0.01,0,0,0.07,0.09,-,-,-,-,0,-,0,0.54,0.69,0,0.05,0.07,-,0.07,0.4,0.24,0.15,0.09,0.14,0.22,0.33,0.62,0.49,0.57,0.68,-,molmo1B
MM1.5$^*$,1B,small,no,-,-,0.59,-,-,-,-,-,-,-,-,0.67,-,-,-,-,-,-,-,-,-,-,-,0.81,-,-,-,-,-,-,-,-,-,0.5,-,-,-,-,-,-,-,-,0.36,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,from MM1.5 paper
%MM1.5-MoE$^*$,1B,small,no,-,-,0.67,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,0.41,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%InternVL2,2B,small,yes,-,-,0.74,-,0.36,0.31,-,0.49,0.14,0.92,0.58,0.75,-,-,-,0.34,0.64,0.47,0.32,0.22,0.79,0.27,0.51,0.87,-,0.67,0.49,0.35,0.24,0.64,0.25,0.5,0.6,0.58,-,0.38,0.51,67.35,72.68,381.43,-,1435.76,0.35,-,0.67,0.49,0.35,0.24,0.6,0.27,0.51,0.75,0.44,0.89,0.88,0.93,0.84,0.5,0.61,0.52,0.34,0.04,0.01,0,0,0,0.07,0.06,0.03,0.01,0,0,0,0.07,0.06,-,-,-,-,-,-,-,-,-,-,-,0,-,0,0.68,0.72,0.52,0.08,0.02,-,0.13,0.53,0.34,0.23,0.15,0.6,0.22,0.4,0.72,0.46,0.75,0.68,-,internvl2
SmolVLM$^*$,2.2B,small,yes,-,-,0.84,-,-,-,-,-,-,-,-,0.72,-,-,-,-,-,-,-,-,-,-,-,0.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.38,-,-,-,-,-,-,-,-,0.65,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,0.44,
MM1.5$^*$,3B,small,no,-,-,0.66,-,-,-,-,-,-,-,-,0.74,-,-,-,-,-,-,-,-,-,-,-,0.87,-,-,-,-,-,-,-,-,-,0.58,-,-,-,-,-,-,-,-,0.37,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%MM1.5-MoE$^*$,3B,small,no,-,-,0.7,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,0.43,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
Phi3v,4B,small,yes,0.77,0.9,0.79,0.6,0.09,0.07,-,0.13,0.1,0.95,0.68,0.81,0.34,-,-,0.27,0.71,0.54,0.4,0.29,1.04,0.29,0.55,0.87,0.09,0.73,0.56,0.41,0.31,0.77,0.26,0.53,0.65,0.55,-,0.48,0.61,58.33,73.71,336.79,-,1450.45,0.42,-,0.81,0.66,0.52,0.4,1.02,0.3,0.59,0.64,0.51,0.86,0.85,0.95,0.76,0.5,0.04,0.57,0.6,0.16,0.07,0.03,0.01,0.23,0.14,0.23,0.15,0.06,0.02,0.01,0.25,0.14,0.22,0.39,0.24,0.15,0.1,0.63,0.17,0.35,0.15,0.05,0.01,-,0.09,0.04,0.15,0.65,0.72,0.4,0.06,-,-,-,0.71,0.53,0.39,0.29,1.21,0.27,0.5,0.69,0.57,0.76,0.91,-,phi3v
Phi3.5v,4B,small,yes,0.78,-,0.79,0.59,0.06,-,-,-,-,0.95,0.69,0.82,0.34,-,-,0.19,0.7,0.53,0.39,0.28,1.01,0.28,0.54,0.88,-,0.71,0.54,0.4,0.29,0.74,0.26,0.53,0.65,0.61,-,0.51,0.63,65.64,75.43,415.36,-,1457.24,0.44,-,0.8,0.65,0.51,0.39,1,0.3,0.58,0.64,0.53,0.86,0.85,0.94,0.78,0.5,-,0.69,0.58,0.13,0.06,0.02,0.01,0.21,0.13,0.21,0.12,0.05,0.02,0.01,0.21,0.12,0.2,0.34,0.21,0.13,0.09,0.58,0.16,0.34,0.07,0.02,0,-,0.05,0.02,0.07,0.66,0.72,0.42,0.05,-,-,-,0.7,0.53,0.39,0.29,1.2,0.26,0.5,0.7,0.57,0.77,0.91,-,phi3.5v-instruct
%Qwen2VL,7B,mid,yes,0.8,0.91,0.82,0.67,0.29,0.02,-,0.49,0.22,0.92,0.71,0.82,0.47,0.66,0.28,0.4,0.68,0.52,0.38,0.27,0.97,0.28,0.53,0.95,0.42,0.7,0.54,0.4,0.3,0.77,0.27,0.53,0.62,0.77,-,-,0.67,77.84,78.95,630.36,-,1685.77,0.51,-,0.8,0.66,0.52,0.4,1.03,0.31,0.59,0.81,0.52,0.88,0.88,0.93,0.83,0.5,0.55,0.54,0.67,0.24,0.12,0.05,0.02,0.45,0.16,0.29,0.21,0.1,0.04,0.02,0.42,0.15,0.27,0.41,0.27,0.18,0.13,0.71,0.16,0.35,-,-,-,-,0,-,0,0.72,0.76,0.56,0.09,0.01,-,0.16,0.76,0.59,0.45,0.34,1.47,0.29,0.54,0.82,0.69,0.82,0.92,-,qwen2-vl-7B
Molmo-D,7B,mid,yes,0.77,0.89,0.79,0.63,0.21,-,-,-,0.12,0.64,0.51,0.58,0.31,0.46,0.16,0.29,0.36,0.22,0.13,0.07,0.03,0.23,0.34,0.73,-,0.41,0.26,0.17,0.11,0.05,0.24,0.36,0.47,0.52,-,0.51,0.61,72.94,72.25,370,-,1272.68,-,-,0.48,0.32,0.2,0.13,0.04,0.26,0.39,0.7,0.51,-,-,-,-,0.5,0.01,-,0.51,0.02,0.01,0,0,0,0.04,0.04,0.02,0.01,0,0,0,0.04,0.04,0.06,0.03,0.01,0.01,0,0.08,0.1,-,-,-,-,0,-,0,-,-,-,0.06,0.01,-,0.11,0.37,0.23,0.14,0.09,0.04,0.23,0.33,0.7,0.45,0.68,0.76,-,Molmo-7B-D-0924
Molmo-O,7B,mid,yes,0.75,0.86,0.77,0.61,0.26,0.23,-,0.36,0.13,0.77,0.41,0.59,0.25,-,-,0.23,0.41,0.26,0.16,0.09,0.08,0.24,0.38,0.7,-,0.46,0.3,0.2,0.13,0.12,0.24,0.4,0.24,0.5,-,0.46,0.6,45.27,68.04,327.14,-,1284.05,-,-,0.53,0.36,0.23,0.15,0.1,0.26,0.42,0.66,0.39,0,-,-,-,0.5,0.02,0.52,0.67,0.02,0.01,0,0,0,0.04,0.04,0.02,0.01,0,0,0,0.04,0.04,0.06,0.03,0.01,0.01,0,0.08,0.09,-,-,-,-,0,-,0,-,-,-,0.06,0.01,-,0.1,0.42,0.26,0.16,0.11,0.15,0.23,0.35,0.59,0.56,0.38,0.77,-,Molmo-7B-O-0924
%Llava-OV-QWEN2,7B,mid,yes,0.81,-,-,-,-,-,-,-,0.14,0.93,0.67,0.8,-,-,-,0.4,0.82,0.67,0.53,0.42,1.4,0.31,0.61,0.87,-,0.77,0.59,0.43,0.31,0.8,0.25,0.54,0.62,0.66,-,0.49,0.58,80.5,80.84,418.21,1581.7,-,0.49,-,0.75,0.59,0.45,0.34,0.88,0.29,0.55,0.62,0.61,0.89,0.88,0.95,0.82,0.5,0.49,0.74,0.66,0.13,0.04,0.02,0.01,0.15,0.11,0.16,0.13,0.04,0.01,0.01,0.15,0.1,0.16,0.4,0.23,0.14,0.09,0.57,0.15,0.33,-,-,-,-,0,-,0.16,-,-,-,-,-,-,-,0.74,0.56,0.42,0.32,1.37,0.28,0.52,0.76,0.6,-,-,-,llava-ov
MM1.5$^*$,7B,mid,no,-,-,0.72,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,0.59,-,-,-,-,-,-,-,-,0.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,from MM1.5 paper
%InternLM-XComposer2$^*$,7B,mid,yes,-,-,0.78,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.58,
Cambrian-1$^*$,8B,mid,yes,-,-,0.73,-,-,-,-,-,-,-,-,0.73,-,-,-,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.43,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,0.64,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,
Llama3.2$^*$,11B,mid,yes,-,-,0.91,-,-,-,-,-,-,-,-,0.83,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.51,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.75,-,0.51,
Pixtral,12B,mid,yes,0.78,0.92,0.8,0.61,0.17,-,-,-,0.14,0.93,0.74,0.83,0.47,0.23,0.7,-,0.63,0.45,0.31,0.21,0.76,0.28,0.5,0.91,-,0.63,0.46,0.33,0.23,0.59,0.25,0.49,0.59,0.56,0.41,0.61,0.75,72.08,77.41,408.93,-,1619.23,0.5,-,0.72,0.55,0.4,0.29,0.73,0.29,0.54,0.66,0.59,0.86,0.86,0.89,0.83,0.5,0.73,0.49,0.63,0.2,0.09,0.04,0.02,0.29,0.15,0.25,0.18,0.08,0.03,0.01,0.31,0.14,0.23,0.43,0.27,0.18,0.12,0.66,0.16,0.36,0.05,0.03,0,-,0.04,0.02,0.01,0.69,0.74,0.47,0.07,-,-,-,0.57,0.39,0.27,0.19,0.72,0.24,0.43,0.76,0.58,0.79,0.9,-,Pixtral-12B-2409
Cambrian-1$^*$,13B,mid,yes,-,-,0.74,-,-,-,-,-,-,-,-,0.74,-,-,-,-,-,-,-,-,-,-,-,0.77,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.4,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,0.63,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.73,-,-,-,-,
MM1.5$^*$,30B,large,no,-,-,0.77,-,-,-,-,-,-,-,-,0.83,-,-,-,-,-,-,-,-,-,-,-,0.91,-,-,-,-,-,-,-,-,-,0.67,-,-,-,-,-,-,-,-,0.47,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.79,-,-,-,-,from MM1.5 paper
Cambrian-1$^*$,34B,large,yes,-,-,0.8,-,-,-,-,-,-,-,-,0.76,-,-,-,-,-,-,-,-,-,-,-,0.76,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.5,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.77,-,-,-,-,
NNLM-D$^*$,72B,large,yes,-,-,0.94,-,-,-,-,-,-,-,-,0.86,-,-,-,-,-,-,-,-,-,-,-,0.92,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.82,-,0.85,-,-,from NVLM paper
Llava-OV$^*$,72B,large,yes,-,-,0.86,-,-,-,-,-,-,-,-,0.84,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,0.79,-,-,-,-,-,-,-,-,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.72,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.67,
Llama3.2$^*$,90B,large,yes,-,-,0.92,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,-,-,0.9,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.78,-,0.57,
Claude-Sonnet*,-,large,no,-,-,0.95,-,-,-,-,-,-,-,-,0.91,-,-,-,-,-,-,-,-,-,-,-,0.95,-,-,-,-,-,-,-,-,-,-,-,0.83,0.75,-,-,-,-,-,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.68,
Gemini-1.5-Pro$^*$,-,large,no,-,-,0.94,-,-,-,-,-,-,-,-,0.87,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,0.81,-,-,-,-,-,-,-,-,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.79,-,0.8,-,0.64,
GPT-4V$^*$,-,large,no,-,-,0.76,-,-,-,-,-,-,-,-,0.78,-,-,-,-,-,-,-,-,-,-,-,0.88,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,from MM1.5 paper
GPT-4o$^*$,-,large,no,-,-,0.84,-,-,-,-,-,-,-,-,0.85,-,-,-,-,-,-,-,-,-,-,-,0.93,-,-,-,-,-,-,-,-,-,-,-,0.54,0.6,-,-,-,-,-,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.75,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.69,from MM1.5 paper
%\rowcolor{green!20}Granite-Vision3.0,2B,small,yes,0.76,0.88,0.77,0.6,0.81,0.93,0.82,0.74,0.73,0.95,0.76,0.86,0.94,0.95,0.93,0.29,0.61,0.45,0.32,0.22,0.75,0.27,0.5,0.88,0.53,-,-,-,-,-,-,-,0.64,0.62,-,-,-,63.14,78.01,341.79,-,1453,0.35,-,0.72,0.56,0.42,0.31,0.79,0.29,0.54,0.75,0.57,0.89,0.88,0.95,0.82,0.5,0.46,0.52,0.64,0.22,0.11,0.05,0.02,0.41,0.15,0.28,0.22,0.1,0.05,0.02,0.5,0.14,0.28,0.42,0.26,0.17,0.12,0.65,0.15,0.34,0.53,0.21,0.06,0.01,0.53,0.17,1.09,-,-,-,0.44,0.35,0.45,0.49,0.73,0.55,0.42,0.31,1.37,0.28,0.52,0.76,0.64,-,-,-,llava-granite-3.0-all-unfiltered2bGranitev3-8
\rowcolor{green!20}Granite Vision,3B,small,yes,0.76,0.9,0.78,0.6,0.93,0.93,0.94,0.93,0.74,0.94,0.78,0.86,-,-,-,-,0.63,0.47,0.33,0.23,0.82,0.27,0.5,0.88,0.54,0.65,0.48,0.35,0.25,0.65,0.26,0.5,0.64,0.63,-,0.55,0.61,66.49,77.15,330,-,1409.72,0.35,-,0.71,0.55,0.42,0.3,0.77,0.28,0.53,0.75,0.57,0.89,0.88,0.95,0.82,0.5,0.7,-,0.65,0.23,0.11,0.05,0.02,0.41,0.15,0.28,0.22,0.11,0.05,0.02,0.49,0.14,0.28,0.43,0.27,0.17,0.12,0.67,0.16,0.35,0.47,0.18,0.05,0,0.42,0.14,0.53,-,-,-,0.44,0.35,0.45,0.49,0.73,0.55,0.42,0.31,1.36,0.28,0.52,0.76,0.64,0.81,0.9,-,llava-granite-3.1-2B-all-face-blurred-8
%llava-phi-anyres-siglip-multilayer-hrviews-finetune-mminstruct-cambrian-docmatix-onevision-docfm-blaunch-8,2B,small,yes,0.77,-,-,-,0.33,0.05,0,0.5,-,0.94,0.69,0.81,0.5,0.62,0.39,0.27,0.59,0.43,0.3,0.21,0.7,0.27,0.48,0.9,-,0.6,0.44,0.31,0.22,0.54,0.25,0.48,0.64,0.64,-,-,-,61.51,78.78,393.93,-,1429.39,0.41,-,0.7,0.53,0.39,0.29,0.72,0.27,0.52,0.73,0.6,0.89,0.88,0.97,0.8,0.5,-,0.59,0.65,0.04,0.01,0,0,0.05,0.07,0.09,0.03,0.01,0,0,0.06,0.07,0.09,0.08,0.04,0.02,0.01,0.08,0.11,0.15,0.47,0.19,0.06,0.01,0.41,0.15,1.25,0.63,0.63,-,0.07,0.12,-,0.08,0.72,0.53,0.4,0.29,1.29,0.27,0.51,0.78,0.6,0.82,0.76,-,llava-phi-anyres-siglip-multilayer-hrviews-finetune-mminstruct-cambrian-docmatix-onevision-docfm-blaunch-8
